Zero-Shot Task Generalization with Multi-Task Deep Reinforcement Learning

As a step towards developing zero-shot task generalization capabilities in reinforcement learning (RL), we introduce a new RL problem where the agent should learn to execute sequences of instructions after learning useful skills that solve subtasks. In this problem, we consider two types of generalizations: to previously unseen instructions and to longer sequences of instructions. For generalization over unseen instructions, we propose a new objective which encourages learning correspondences between similar subtasks by making analogies. For generalization over sequential instructions, we present a hierarchical architecture where a meta controller learns to use the acquired skills for executing the instructions. To deal with delayed reward, we propose a new neural architecture in the meta controller that learns when to update the subtask, which makes learning more efficient. Experimental results on a stochastic 3D domain show that the proposed ideas are crucial for generalization to longer instructions as well as unseen instructions.

==> figures/play/term.csv <==
1.000 0.000 0.000 0.000 0.000 1.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 1.000 0.000 1.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 1.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 1.000 0.000 0.000 0.000 0.000 0.000 0.000 1.000 0.000 1.000 0.000 0.000 0.000 0.000 0.000 0.000 

==> figures/value/conv8/01_hit_box.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.39 0.32 0.43 0.43 0.31 0.29 0.13 0.40 0.00 
0.00 0.53 0.33 0.40 0.49 0.33 0.26 0.21 0.36 0.00 
0.00 0.00 0.39 0.42 0.46 0.32 0.38 0.23 0.42 0.00 
0.00 0.43 0.31 0.43 0.46 0.36 0.40 0.25 0.49 0.00 
0.00 0.24 0.54 0.37 0.40 0.53 0.39 0.28 0.50 0.00 
0.00 0.39 0.32 0.49 0.46 0.44 0.45 0.34 0.49 0.00 
0.00 0.35 0.35 0.48 0.58 0.52 0.52 0.44 0.56 0.00 
0.00 0.44 0.43 0.48 0.62 0.76 0.57 0.63 0.59 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_hit_candy.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.52 0.50 0.56 0.95 0.57 0.59 0.39 0.39 0.00 
0.00 0.67 0.63 0.96 0.49 0.97 0.46 0.45 0.47 0.00 
0.00 0.00 0.65 0.70 1.01 0.64 0.50 0.50 0.48 0.00 
0.00 0.37 0.52 0.48 0.64 0.66 0.60 0.56 0.60 0.00 
0.00 0.41 0.34 0.56 0.73 0.59 0.66 0.51 0.47 0.00 
0.00 0.44 0.59 0.58 1.02 0.76 0.60 0.51 0.45 0.00 
0.00 0.44 0.66 0.94 0.47 1.08 0.93 0.42 0.47 0.00 
0.00 0.34 0.34 0.41 0.69 0.62 0.43 0.46 0.46 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_hit_cow.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.12 0.29 0.37 0.27 0.38 0.46 0.50 0.00 
0.00 0.23 0.24 0.36 0.43 0.39 0.34 0.41 0.56 0.00 
0.00 0.00 0.35 0.37 0.45 0.41 0.47 0.48 0.50 0.00 
0.00 0.29 0.35 0.41 0.45 0.45 0.63 0.61 0.65 0.00 
0.00 0.24 0.50 0.50 0.51 0.83 0.73 0.70 0.65 0.00 
0.00 0.38 0.44 0.41 0.44 0.68 0.90 0.85 0.91 0.00 
0.00 0.39 0.50 0.64 0.73 1.00 0.89 0.97 0.45 0.00 
0.00 0.39 0.36 0.34 0.62 0.75 1.02 1.06 0.94 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_hit_diamond.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.34 0.28 0.43 0.43 0.28 0.34 0.29 0.47 0.00 
0.00 0.47 0.32 0.39 0.47 0.30 0.41 0.25 0.45 0.00 
0.00 0.00 0.33 0.39 0.42 0.34 0.45 0.35 0.49 0.00 
0.00 0.38 0.27 0.39 0.44 0.40 0.43 0.45 0.58 0.00 
0.00 0.28 0.49 0.40 0.52 0.59 0.51 0.39 0.63 0.00 
0.00 0.40 0.31 0.37 0.40 0.39 0.33 0.36 0.58 0.00 
0.00 0.36 0.31 0.55 0.52 0.43 0.48 0.35 0.57 0.00 
0.00 0.40 0.45 0.47 0.68 0.52 0.54 0.55 0.54 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_hit_duck.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.42 0.31 0.45 0.56 0.38 0.47 0.39 0.53 0.00 
0.00 0.50 0.37 0.48 0.44 0.33 0.33 0.19 0.41 0.00 
0.00 0.00 0.43 0.51 0.44 0.38 0.39 0.26 0.45 0.00 
0.00 0.45 0.34 0.49 0.49 0.44 0.45 0.50 0.48 0.00 
0.00 0.34 0.52 0.41 0.43 0.53 0.42 0.37 0.52 0.00 
0.00 0.43 0.33 0.37 0.39 0.36 0.32 0.29 0.44 0.00 
0.00 0.37 0.43 0.51 0.57 0.38 0.45 0.54 0.55 0.00 
0.00 0.42 0.45 0.43 0.64 0.65 0.63 0.69 0.59 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_hit_egg.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.37 0.32 0.47 0.54 0.46 0.39 0.37 0.51 0.00 
0.00 0.47 0.35 0.43 0.51 0.41 0.40 0.32 0.49 0.00 
0.00 0.00 0.40 0.42 0.41 0.45 0.46 0.28 0.50 0.00 
0.00 0.43 0.37 0.35 0.49 0.40 0.47 0.38 0.48 0.00 
0.00 0.32 0.51 0.38 0.49 0.60 0.37 0.30 0.49 0.00 
0.00 0.40 0.36 0.39 0.48 0.45 0.37 0.32 0.41 0.00 
0.00 0.41 0.39 0.51 0.56 0.46 0.32 0.47 0.53 0.00 
0.00 0.44 0.40 0.43 0.58 0.62 0.76 0.75 0.62 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_hit_heart.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.30 0.27 0.34 0.40 0.30 0.22 0.18 0.40 0.00 
0.00 0.55 0.30 0.44 0.48 0.36 0.28 0.20 0.42 0.00 
0.00 0.00 0.42 0.40 0.40 0.38 0.39 0.31 0.46 0.00 
0.00 0.36 0.30 0.46 0.43 0.42 0.37 0.34 0.51 0.00 
0.00 0.35 0.50 0.45 0.49 0.70 0.42 0.33 0.47 0.00 
0.00 0.44 0.33 0.43 0.44 0.49 0.39 0.32 0.48 0.00 
0.00 0.38 0.34 0.52 0.57 0.56 0.49 0.39 0.43 0.00 
0.00 0.47 0.52 0.49 0.64 0.60 0.51 0.56 0.54 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_hit_milk.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.12 0.18 0.28 0.35 0.20 0.09 0.01 0.17 0.00 
0.00 0.29 0.37 0.46 0.39 0.30 0.16 0.11 0.22 0.00 
0.00 0.00 0.53 0.47 0.46 0.41 0.43 0.25 0.34 0.00 
0.00 0.26 0.50 0.47 0.49 0.55 0.58 0.37 0.45 0.00 
0.00 0.24 0.55 0.59 0.70 0.80 0.78 0.45 0.51 0.00 
0.00 0.42 0.55 0.64 0.70 0.84 0.96 0.80 0.72 0.00 
0.00 0.42 0.54 0.78 0.91 1.14 0.70 1.17 0.89 0.00 
0.00 0.39 0.39 0.31 0.81 1.10 1.47 0.83 0.85 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_hit_monster.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.40 0.27 0.44 0.54 0.33 0.38 0.36 0.54 0.00 
0.00 0.55 0.37 0.45 0.46 0.34 0.34 0.22 0.44 0.00 
0.00 0.00 0.40 0.46 0.51 0.40 0.42 0.23 0.46 0.00 
0.00 0.37 0.33 0.43 0.47 0.44 0.46 0.32 0.50 0.00 
0.00 0.38 0.49 0.40 0.44 0.60 0.47 0.48 0.62 0.00 
0.00 0.55 0.42 0.42 0.41 0.39 0.42 0.36 0.69 0.00 
0.00 0.46 0.38 0.60 0.54 0.40 0.57 0.71 0.73 0.00 
0.00 0.41 0.48 0.53 0.63 0.57 0.71 0.81 0.67 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_hit_pig.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.29 0.25 0.43 0.48 0.47 0.62 0.73 0.64 0.00 
0.00 0.37 0.31 0.57 0.64 0.57 0.80 1.03 0.72 0.00 
0.00 0.00 0.36 0.51 0.65 0.84 0.89 0.39 0.97 0.00 
0.00 0.22 0.32 0.41 0.52 0.79 0.82 1.17 0.73 0.00 
0.00 0.22 0.43 0.41 0.49 0.60 0.54 0.62 0.51 0.00 
0.00 0.32 0.31 0.34 0.37 0.52 0.49 0.31 0.35 0.00 
0.00 0.34 0.43 0.46 0.43 0.47 0.42 0.35 0.36 0.00 
0.00 0.26 0.31 0.41 0.50 0.53 0.51 0.45 0.39 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_hit_pork.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.41 0.33 0.45 0.49 0.35 0.31 0.23 0.47 0.00 
0.00 0.59 0.46 0.46 0.45 0.30 0.32 0.20 0.39 0.00 
0.00 0.00 0.45 0.49 0.45 0.32 0.30 0.19 0.40 0.00 
0.00 0.45 0.34 0.40 0.47 0.37 0.35 0.52 0.49 0.00 
0.00 0.33 0.52 0.37 0.45 0.49 0.38 0.33 0.40 0.00 
0.00 0.35 0.35 0.33 0.34 0.41 0.29 0.33 0.53 0.00 
0.00 0.33 0.38 0.48 0.43 0.41 0.45 0.40 0.52 0.00 
0.00 0.41 0.42 0.46 0.67 0.67 0.69 0.69 0.58 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_hit_rock.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.46 0.57 0.76 0.95 1.12 1.42 1.25 1.20 0.00 
0.00 0.47 0.66 0.91 0.99 1.21 1.53 1.46 1.42 0.00 
0.00 0.00 0.76 0.76 1.07 1.34 1.38 1.04 1.13 0.00 
0.00 0.59 0.64 0.79 1.02 1.28 1.17 1.04 0.96 0.00 
0.00 0.46 0.69 0.68 0.92 1.36 1.16 1.18 0.99 0.00 
0.00 0.52 0.70 0.71 0.77 1.19 1.35 1.39 1.43 0.00 
0.00 0.51 0.69 0.91 1.11 1.63 1.58 1.52 1.48 0.00 
0.00 0.41 0.56 0.55 0.86 1.39 1.63 0.99 0.83 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_hit_stone.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.38 0.28 0.41 0.53 0.34 0.33 0.29 0.44 0.00 
0.00 0.51 0.33 0.51 0.54 0.39 0.74 0.44 0.50 0.00 
0.00 0.00 0.40 0.43 0.46 0.69 0.49 0.49 0.85 0.00 
0.00 0.38 0.34 0.42 0.47 0.42 0.71 0.74 0.49 0.00 
0.00 0.39 0.52 0.45 0.46 0.58 0.42 0.34 0.50 0.00 
0.00 0.45 0.41 0.38 0.40 0.48 0.42 0.37 0.46 0.00 
0.00 0.56 0.48 0.58 0.73 0.63 0.42 0.95 0.80 0.00 
0.00 0.44 0.40 0.36 0.57 0.59 0.88 0.72 0.56 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_hit_tree.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.30 0.26 0.29 0.30 0.08 0.10 0.13 0.39 0.00 
0.00 0.48 0.33 0.40 0.37 0.29 0.25 0.22 0.30 0.00 
0.00 0.00 0.53 0.39 0.44 0.39 0.47 0.31 0.45 0.00 
0.00 0.36 0.44 0.56 0.66 0.59 0.68 0.45 0.51 0.00 
0.00 0.39 0.60 0.57 0.75 0.69 0.93 0.49 0.62 0.00 
0.00 0.43 0.62 0.75 0.96 1.10 0.87 0.80 0.70 0.00 
0.00 0.48 0.71 0.93 1.06 0.69 1.35 0.88 0.78 0.00 
0.00 0.41 0.41 0.41 0.75 1.17 0.89 0.83 0.69 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_hit_wood.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.41 0.37 0.36 0.42 0.29 0.23 0.18 0.42 0.00 
0.00 0.52 0.44 0.42 0.49 0.29 0.36 0.22 0.35 0.00 
0.00 0.00 0.43 0.38 0.42 0.43 0.33 0.27 0.40 0.00 
0.00 0.38 0.31 0.39 0.49 0.40 0.64 0.43 0.52 0.00 
0.00 0.26 0.56 0.39 0.42 0.66 0.42 0.37 0.51 0.00 
0.00 0.35 0.26 0.41 0.50 0.45 0.36 0.30 0.49 0.00 
0.00 0.32 0.36 0.45 0.59 0.55 0.50 0.46 0.50 0.00 
0.00 0.37 0.41 0.47 0.63 0.46 0.59 0.59 0.48 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_pick_up_box.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.37 0.21 0.20 0.32 0.26 0.51 0.34 0.40 0.00 
0.00 0.62 0.23 0.25 0.31 0.37 0.38 0.40 0.39 0.00 
0.00 0.00 0.38 0.30 0.34 0.38 0.42 0.42 0.46 0.00 
0.00 0.40 0.30 0.38 0.42 0.39 0.41 0.47 0.41 0.00 
0.00 0.24 0.41 0.32 0.32 0.48 0.41 0.38 0.39 0.00 
0.00 0.31 0.27 0.41 0.48 0.57 0.51 0.47 0.43 0.00 
0.00 0.33 0.33 0.42 0.50 0.65 0.58 0.39 0.40 0.00 
0.00 0.47 0.58 0.64 0.63 0.66 0.54 0.56 0.43 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_pick_up_candy.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.54 0.46 0.64 0.90 0.51 0.58 0.33 0.33 0.00 
0.00 0.77 0.75 0.95 0.49 1.07 0.51 0.46 0.41 0.00 
0.00 0.00 0.70 0.73 1.05 0.62 0.60 0.55 0.51 0.00 
0.00 0.49 0.54 0.53 0.67 0.69 0.68 0.64 0.60 0.00 
0.00 0.45 0.51 0.52 0.75 0.67 0.75 0.56 0.39 0.00 
0.00 0.58 0.59 0.59 1.15 1.00 0.87 0.68 0.54 0.00 
0.00 0.52 0.62 0.90 0.71 0.97 0.92 0.68 0.63 0.00 
0.00 0.39 0.44 0.64 0.72 0.77 0.70 0.63 0.62 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_pick_up_cow.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.12 0.25 0.28 0.21 0.27 0.25 0.20 0.00 
0.00 0.48 0.20 0.33 0.34 0.33 0.26 0.31 0.30 0.00 
0.00 0.00 0.37 0.37 0.44 0.37 0.31 0.48 0.45 0.00 
0.00 0.34 0.37 0.39 0.41 0.50 0.56 0.65 0.62 0.00 
0.00 0.36 0.47 0.40 0.49 0.73 0.74 0.80 0.66 0.00 
0.00 0.28 0.42 0.33 0.40 0.67 0.79 0.80 0.97 0.00 
0.00 0.26 0.36 0.50 0.58 0.88 0.88 0.97 0.44 0.00 
0.00 0.22 0.35 0.39 0.51 0.64 0.88 0.91 0.72 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_pick_up_diamond.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.32 0.23 0.27 0.42 0.36 0.63 0.40 0.43 0.00 
0.00 0.59 0.21 0.26 0.37 0.40 0.51 0.40 0.40 0.00 
0.00 0.00 0.40 0.29 0.34 0.45 0.47 0.52 0.51 0.00 
0.00 0.40 0.26 0.36 0.38 0.44 0.53 0.62 0.52 0.00 
0.00 0.27 0.47 0.32 0.43 0.53 0.50 0.41 0.44 0.00 
0.00 0.23 0.26 0.42 0.42 0.44 0.51 0.46 0.42 0.00 
0.00 0.32 0.37 0.47 0.50 0.54 0.59 0.35 0.39 0.00 
0.00 0.37 0.47 0.55 0.63 0.52 0.51 0.45 0.45 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_pick_up_duck.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.37 0.19 0.36 0.51 0.39 0.57 0.47 0.45 0.00 
0.00 0.59 0.20 0.30 0.29 0.37 0.41 0.29 0.29 0.00 
0.00 0.00 0.42 0.38 0.35 0.44 0.45 0.41 0.40 0.00 
0.00 0.49 0.34 0.41 0.39 0.41 0.44 0.56 0.46 0.00 
0.00 0.33 0.45 0.36 0.40 0.52 0.42 0.41 0.47 0.00 
0.00 0.22 0.31 0.35 0.39 0.46 0.40 0.39 0.41 0.00 
0.00 0.30 0.37 0.42 0.57 0.55 0.59 0.47 0.49 0.00 
0.00 0.42 0.46 0.53 0.68 0.68 0.57 0.58 0.44 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_pick_up_egg.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.34 0.16 0.34 0.46 0.44 0.60 0.47 0.42 0.00 
0.00 0.60 0.22 0.22 0.27 0.34 0.42 0.36 0.40 0.00 
0.00 0.00 0.43 0.32 0.33 0.39 0.29 0.28 0.46 0.00 
0.00 0.49 0.39 0.34 0.37 0.38 0.44 0.44 0.42 0.00 
0.00 0.36 0.46 0.33 0.36 0.52 0.45 0.38 0.47 0.00 
0.00 0.23 0.32 0.46 0.38 0.50 0.46 0.45 0.40 0.00 
0.00 0.39 0.40 0.37 0.50 0.55 0.53 0.46 0.44 0.00 
0.00 0.53 0.55 0.53 0.65 0.68 0.72 0.68 0.39 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_pick_up_heart.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.27 0.17 0.36 0.42 0.46 0.56 0.41 0.35 0.00 
0.00 0.52 0.15 0.33 0.38 0.42 0.47 0.37 0.36 0.00 
0.00 0.00 0.35 0.28 0.44 0.43 0.39 0.44 0.44 0.00 
0.00 0.52 0.24 0.38 0.37 0.49 0.44 0.47 0.47 0.00 
0.00 0.27 0.40 0.32 0.38 0.54 0.42 0.42 0.45 0.00 
0.00 0.29 0.26 0.41 0.45 0.53 0.49 0.36 0.43 0.00 
0.00 0.29 0.34 0.41 0.54 0.59 0.48 0.43 0.51 0.00 
0.00 0.43 0.49 0.63 0.60 0.54 0.50 0.53 0.50 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_pick_up_milk.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.05 0.11 0.18 0.27 0.10 0.25 0.06 -0.01 0.00 
0.00 0.43 0.12 0.31 0.32 0.23 0.16 0.14 0.16 0.00 
0.00 0.00 0.33 0.41 0.51 0.33 0.36 0.31 0.35 0.00 
0.00 0.18 0.39 0.55 0.62 0.65 0.61 0.48 0.55 0.00 
0.00 0.27 0.49 0.57 0.83 0.85 0.89 0.50 0.47 0.00 
0.00 0.29 0.49 0.55 0.74 0.88 0.71 0.84 0.63 0.00 
0.00 0.24 0.42 0.59 0.85 1.18 0.88 0.76 0.83 0.00 
0.00 0.31 0.41 0.40 0.60 0.90 1.06 0.83 0.83 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_pick_up_monster.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.33 0.16 0.36 0.50 0.37 0.61 0.48 0.47 0.00 
0.00 0.60 0.13 0.29 0.29 0.40 0.52 0.36 0.40 0.00 
0.00 0.00 0.39 0.27 0.33 0.45 0.45 0.51 0.45 0.00 
0.00 0.44 0.29 0.39 0.38 0.51 0.50 0.56 0.43 0.00 
0.00 0.25 0.43 0.39 0.41 0.52 0.53 0.46 0.46 0.00 
0.00 0.26 0.30 0.44 0.49 0.47 0.65 0.51 0.43 0.00 
0.00 0.32 0.35 0.52 0.50 0.59 0.71 0.64 0.44 0.00 
0.00 0.47 0.54 0.64 0.71 0.58 0.61 0.78 0.48 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_pick_up_pig.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.39 0.32 0.53 0.63 0.61 0.87 0.70 0.60 0.00 
0.00 0.43 0.38 0.57 0.68 0.65 0.89 1.15 0.85 0.00 
0.00 0.00 0.41 0.64 0.74 0.65 0.88 0.58 0.86 0.00 
0.00 0.44 0.53 0.57 0.63 0.77 1.02 1.29 0.75 0.00 
0.00 0.36 0.52 0.51 0.59 0.63 0.83 0.91 0.56 0.00 
0.00 0.25 0.44 0.41 0.42 0.50 0.78 0.69 0.53 0.00 
0.00 0.28 0.45 0.53 0.53 0.62 0.72 0.61 0.43 0.00 
0.00 0.22 0.24 0.42 0.55 0.65 0.59 0.59 0.54 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_pick_up_pork.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.43 0.23 0.27 0.40 0.29 0.42 0.38 0.38 0.00 
0.00 0.72 0.26 0.34 0.33 0.40 0.50 0.40 0.40 0.00 
0.00 0.00 0.40 0.41 0.39 0.48 0.47 0.45 0.47 0.00 
0.00 0.45 0.41 0.44 0.45 0.47 0.49 0.61 0.49 0.00 
0.00 0.38 0.55 0.39 0.43 0.51 0.45 0.46 0.44 0.00 
0.00 0.23 0.38 0.40 0.39 0.55 0.46 0.44 0.44 0.00 
0.00 0.34 0.39 0.41 0.52 0.59 0.62 0.45 0.45 0.00 
0.00 0.51 0.52 0.60 0.71 0.65 0.65 0.71 0.50 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_pick_up_rock.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.40 0.42 0.50 0.70 0.67 0.77 0.44 0.38 0.00 
0.00 0.48 0.54 0.77 0.89 0.97 1.33 0.72 0.64 0.00 
0.00 0.00 0.66 0.71 0.80 1.19 1.05 0.87 1.13 0.00 
0.00 0.33 0.67 0.66 0.68 0.91 1.04 1.16 0.85 0.00 
0.00 0.44 0.78 0.55 0.71 0.68 0.84 0.73 0.81 0.00 
0.00 0.37 0.61 0.45 0.47 0.76 1.18 0.99 1.08 0.00 
0.00 0.31 0.65 0.88 1.06 0.90 1.14 1.75 1.62 0.00 
0.00 0.25 0.47 0.40 0.75 0.88 1.15 0.95 1.02 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_pick_up_stone.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.41 0.23 0.37 0.48 0.50 0.66 0.50 0.39 0.00 
0.00 0.56 0.30 0.35 0.40 0.46 0.60 0.59 0.46 0.00 
0.00 0.00 0.45 0.36 0.41 0.45 0.48 0.51 0.63 0.00 
0.00 0.46 0.34 0.36 0.39 0.38 0.52 0.48 0.52 0.00 
0.00 0.41 0.45 0.36 0.37 0.49 0.43 0.43 0.44 0.00 
0.00 0.26 0.28 0.37 0.39 0.52 0.44 0.42 0.47 0.00 
0.00 0.40 0.37 0.39 0.51 0.55 0.50 0.60 0.55 0.00 
0.00 0.48 0.43 0.46 0.55 0.58 0.59 0.55 0.43 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_pick_up_tree.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.24 0.15 0.25 0.41 0.24 0.37 0.22 0.21 0.00 
0.00 0.54 0.17 0.29 0.33 0.34 0.35 0.34 0.31 0.00 
0.00 0.00 0.39 0.31 0.40 0.44 0.45 0.53 0.43 0.00 
0.00 0.50 0.38 0.45 0.67 0.57 0.65 0.68 0.57 0.00 
0.00 0.43 0.63 0.50 0.78 0.75 0.97 0.66 0.52 0.00 
0.00 0.40 0.59 0.57 0.71 0.94 0.65 0.84 0.55 0.00 
0.00 0.42 0.60 0.65 0.92 0.79 1.04 0.72 0.66 0.00 
0.00 0.45 0.51 0.53 0.69 1.08 0.86 0.80 0.59 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_pick_up_wood.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.31 0.12 0.18 0.33 0.32 0.40 0.33 0.37 0.00 
0.00 0.61 0.25 0.28 0.30 0.33 0.40 0.38 0.37 0.00 
0.00 0.00 0.39 0.32 0.34 0.46 0.38 0.43 0.46 0.00 
0.00 0.45 0.30 0.37 0.46 0.42 0.60 0.55 0.48 0.00 
0.00 0.26 0.44 0.34 0.32 0.53 0.40 0.37 0.46 0.00 
0.00 0.24 0.24 0.34 0.37 0.38 0.40 0.36 0.42 0.00 
0.00 0.31 0.34 0.37 0.49 0.60 0.47 0.32 0.33 0.00 
0.00 0.45 0.47 0.57 0.62 0.47 0.42 0.50 0.34 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_visit_box.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.33 0.21 0.35 0.40 0.35 0.47 0.51 0.45 0.00 
0.00 0.43 0.11 0.31 0.35 0.42 0.42 0.45 0.46 0.00 
0.00 0.00 0.16 0.29 0.39 0.52 0.49 0.36 0.60 0.00 
0.00 0.24 0.27 0.46 0.45 0.48 0.46 0.45 0.60 0.00 
0.00 0.31 0.52 0.43 0.50 0.47 0.41 0.39 0.58 0.00 
0.00 0.31 0.46 0.39 0.35 0.59 0.36 0.35 0.50 0.00 
0.00 0.36 0.27 0.51 0.62 0.51 0.58 0.38 0.55 0.00 
0.00 0.41 0.51 0.52 0.58 0.80 0.43 0.43 0.71 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_visit_candy.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.53 0.56 0.71 0.96 0.56 0.63 0.58 0.55 0.00 
0.00 0.70 0.65 0.90 0.59 0.99 0.59 0.57 0.54 0.00 
0.00 0.00 0.69 0.75 0.89 0.77 0.70 0.57 0.52 0.00 
0.00 0.58 0.60 0.63 0.60 0.68 0.67 0.59 0.59 0.00 
0.00 0.51 0.61 0.49 0.56 0.62 0.61 0.58 0.50 0.00 
0.00 0.35 0.53 0.53 1.11 0.74 0.65 0.65 0.56 0.00 
0.00 0.45 0.56 0.75 0.62 0.87 0.93 0.62 0.61 0.00 
0.00 0.36 0.44 0.43 0.62 0.62 0.52 0.57 0.64 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_visit_cow.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.28 0.28 0.32 0.32 0.27 0.43 0.41 0.24 0.00 
0.00 0.31 0.27 0.37 0.37 0.35 0.41 0.45 0.47 0.00 
0.00 0.00 0.24 0.30 0.38 0.40 0.43 0.45 0.49 0.00 
0.00 0.14 0.24 0.28 0.28 0.37 0.52 0.69 0.66 0.00 
0.00 0.20 0.43 0.35 0.41 0.75 0.69 0.81 0.70 0.00 
0.00 0.37 0.42 0.39 0.41 0.76 0.86 0.91 0.91 0.00 
0.00 0.28 0.29 0.52 0.69 0.94 1.10 0.98 0.47 0.00 
0.00 0.28 0.28 0.27 0.49 0.77 1.04 0.99 0.75 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_visit_diamond.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.26 0.15 0.43 0.51 0.49 0.65 0.56 0.53 0.00 
0.00 0.37 0.14 0.28 0.38 0.45 0.49 0.50 0.51 0.00 
0.00 0.00 0.17 0.30 0.45 0.53 0.56 0.46 0.61 0.00 
0.00 0.34 0.26 0.50 0.54 0.48 0.55 0.55 0.60 0.00 
0.00 0.33 0.49 0.54 0.63 0.55 0.57 0.51 0.63 0.00 
0.00 0.24 0.50 0.48 0.35 0.46 0.38 0.36 0.50 0.00 
0.00 0.36 0.29 0.66 0.53 0.41 0.46 0.30 0.46 0.00 
0.00 0.33 0.42 0.48 0.62 0.57 0.38 0.43 0.63 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_visit_duck.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.29 0.28 0.49 0.59 0.56 0.69 0.62 0.57 0.00 
0.00 0.37 0.18 0.28 0.34 0.39 0.40 0.38 0.51 0.00 
0.00 0.00 0.21 0.34 0.38 0.52 0.47 0.35 0.61 0.00 
0.00 0.31 0.25 0.43 0.44 0.47 0.46 0.55 0.53 0.00 
0.00 0.36 0.44 0.41 0.47 0.38 0.39 0.42 0.56 0.00 
0.00 0.31 0.37 0.36 0.32 0.36 0.26 0.26 0.42 0.00 
0.00 0.31 0.18 0.42 0.42 0.38 0.39 0.32 0.56 0.00 
0.00 0.34 0.32 0.42 0.56 0.57 0.30 0.40 0.61 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_visit_egg.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.23 0.11 0.46 0.52 0.64 0.68 0.72 0.53 0.00 
0.00 0.37 0.14 0.31 0.40 0.49 0.56 0.61 0.55 0.00 
0.00 0.00 0.24 0.30 0.40 0.53 0.51 0.46 0.65 0.00 
0.00 0.28 0.30 0.37 0.42 0.45 0.46 0.47 0.51 0.00 
0.00 0.40 0.49 0.44 0.50 0.52 0.41 0.40 0.56 0.00 
0.00 0.34 0.41 0.40 0.37 0.45 0.38 0.33 0.41 0.00 
0.00 0.43 0.26 0.53 0.55 0.43 0.40 0.34 0.53 0.00 
0.00 0.43 0.40 0.45 0.55 0.54 0.50 0.44 0.60 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_visit_heart.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.26 0.32 0.46 0.48 0.49 0.53 0.49 0.39 0.00 
0.00 0.52 0.22 0.39 0.54 0.60 0.50 0.48 0.43 0.00 
0.00 0.00 0.32 0.43 0.62 0.65 0.59 0.43 0.56 0.00 
0.00 0.40 0.37 0.54 0.62 0.58 0.50 0.47 0.55 0.00 
0.00 0.40 0.65 0.54 0.65 0.64 0.52 0.42 0.53 0.00 
0.00 0.32 0.50 0.46 0.37 0.53 0.35 0.29 0.45 0.00 
0.00 0.31 0.30 0.51 0.52 0.51 0.50 0.39 0.44 0.00 
0.00 0.35 0.47 0.53 0.60 0.58 0.44 0.43 0.63 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_visit_milk.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.21 0.16 0.26 0.23 0.21 0.10 0.15 0.03 0.00 
0.00 0.45 0.34 0.52 0.49 0.34 0.33 0.26 0.32 0.00 
0.00 0.00 0.36 0.50 0.57 0.53 0.54 0.45 0.41 0.00 
0.00 0.24 0.37 0.50 0.61 0.74 0.69 0.59 0.50 0.00 
0.00 0.35 0.64 0.53 0.73 0.77 0.89 0.55 0.51 0.00 
0.00 0.37 0.57 0.63 0.75 0.91 0.64 0.95 0.82 0.00 
0.00 0.40 0.58 0.73 1.05 1.02 0.81 0.93 0.88 0.00 
0.00 0.50 0.50 0.40 0.75 1.05 1.15 0.75 0.83 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_visit_monster.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.26 0.20 0.55 0.63 0.57 0.67 0.67 0.52 0.00 
0.00 0.46 0.21 0.32 0.44 0.55 0.58 0.45 0.47 0.00 
0.00 0.00 0.25 0.30 0.45 0.62 0.56 0.43 0.59 0.00 
0.00 0.33 0.33 0.44 0.50 0.50 0.54 0.49 0.56 0.00 
0.00 0.43 0.53 0.43 0.50 0.44 0.46 0.54 0.58 0.00 
0.00 0.40 0.47 0.46 0.30 0.38 0.36 0.31 0.47 0.00 
0.00 0.43 0.26 0.57 0.46 0.37 0.47 0.34 0.48 0.00 
0.00 0.43 0.46 0.46 0.58 0.49 0.46 0.44 0.54 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_visit_pig.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.34 0.41 0.50 0.53 0.51 0.91 0.84 0.68 0.00 
0.00 0.40 0.23 0.49 0.61 0.63 0.88 0.95 0.88 0.00 
0.00 0.00 0.39 0.54 0.66 0.66 0.88 0.38 0.86 0.00 
0.00 0.36 0.36 0.46 0.49 0.81 0.77 1.22 0.67 0.00 
0.00 0.33 0.34 0.45 0.52 0.53 0.59 0.58 0.55 0.00 
0.00 0.28 0.32 0.48 0.42 0.50 0.50 0.44 0.44 0.00 
0.00 0.24 0.27 0.36 0.38 0.53 0.50 0.51 0.45 0.00 
0.00 0.15 0.14 0.27 0.29 0.33 0.29 0.29 0.39 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_visit_pork.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.35 0.36 0.45 0.45 0.50 0.44 0.52 0.39 0.00 
0.00 0.47 0.20 0.30 0.37 0.42 0.43 0.33 0.49 0.00 
0.00 0.00 0.26 0.34 0.41 0.58 0.47 0.33 0.50 0.00 
0.00 0.31 0.30 0.46 0.48 0.52 0.46 0.55 0.56 0.00 
0.00 0.43 0.52 0.43 0.41 0.37 0.39 0.46 0.43 0.00 
0.00 0.30 0.41 0.39 0.27 0.39 0.29 0.30 0.42 0.00 
0.00 0.41 0.37 0.55 0.38 0.39 0.42 0.30 0.48 0.00 
0.00 0.39 0.48 0.48 0.56 0.58 0.38 0.46 0.57 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_visit_rock.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.65 0.67 0.79 0.70 0.76 0.85 1.01 0.90 0.00 
0.00 0.58 0.82 1.08 0.97 0.87 0.80 0.95 1.12 0.00 
0.00 0.00 0.62 0.83 0.92 1.15 0.81 1.25 1.36 0.00 
0.00 0.54 0.68 0.75 0.82 0.83 0.81 1.24 1.27 0.00 
0.00 0.59 0.77 0.73 0.83 0.81 0.80 0.96 1.19 0.00 
0.00 0.68 0.78 0.74 0.88 0.85 0.92 1.21 1.46 0.00 
0.00 0.56 0.84 0.92 1.08 1.26 0.93 1.20 1.57 0.00 
0.00 0.37 0.51 0.45 0.82 0.87 0.99 0.97 0.90 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_visit_stone.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.30 0.27 0.51 0.54 0.52 0.57 0.60 0.52 0.00 
0.00 0.42 0.18 0.30 0.49 0.52 0.87 0.75 0.69 0.00 
0.00 0.00 0.30 0.34 0.45 0.75 0.67 0.65 0.97 0.00 
0.00 0.27 0.34 0.42 0.44 0.46 0.72 0.59 0.55 0.00 
0.00 0.40 0.56 0.46 0.50 0.54 0.47 0.52 0.72 0.00 
0.00 0.38 0.42 0.41 0.35 0.49 0.39 0.39 0.55 0.00 
0.00 0.50 0.32 0.54 0.67 0.54 0.51 0.56 0.54 0.00 
0.00 0.42 0.37 0.41 0.48 0.54 0.50 0.50 0.59 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_visit_tree.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.39 0.31 0.41 0.39 0.37 0.30 0.45 0.24 0.00 
0.00 0.48 0.33 0.48 0.58 0.47 0.51 0.50 0.49 0.00 
0.00 0.00 0.44 0.52 0.56 0.63 0.62 0.50 0.43 0.00 
0.00 0.51 0.42 0.50 0.53 0.58 0.63 0.55 0.40 0.00 
0.00 0.45 0.67 0.51 0.71 0.62 0.82 0.49 0.45 0.00 
0.00 0.41 0.55 0.69 0.84 1.03 0.70 0.67 0.61 0.00 
0.00 0.43 0.63 0.86 1.03 0.69 1.19 0.74 0.77 0.00 
0.00 0.42 0.46 0.38 0.64 0.74 0.68 0.60 0.91 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/01_visit_wood.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.37 0.24 0.46 0.45 0.48 0.47 0.55 0.44 0.00 
0.00 0.45 0.16 0.28 0.43 0.47 0.44 0.48 0.48 0.00 
0.00 0.00 0.26 0.32 0.48 0.62 0.53 0.45 0.59 0.00 
0.00 0.30 0.28 0.47 0.52 0.49 0.59 0.55 0.58 0.00 
0.00 0.36 0.53 0.46 0.60 0.55 0.44 0.48 0.58 0.00 
0.00 0.26 0.37 0.42 0.29 0.46 0.31 0.24 0.47 0.00 
0.00 0.36 0.29 0.57 0.52 0.44 0.43 0.24 0.33 0.00 
0.00 0.36 0.43 0.48 0.55 0.48 0.31 0.38 0.45 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_hit_box.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.17 0.79 0.80 0.00 0.25 0.18 0.27 0.35 0.00 
0.00 1.21 1.25 1.09 0.85 0.66 0.41 0.29 0.00 0.00 
0.00 1.04 1.32 0.89 0.95 0.76 0.48 0.33 0.26 0.00 
0.00 1.10 0.93 0.89 1.08 0.60 0.49 0.42 0.34 0.00 
0.00 0.71 0.58 0.44 0.00 0.39 0.35 0.46 0.48 0.00 
0.00 0.89 0.66 0.75 0.70 0.51 0.31 0.33 0.33 0.00 
0.00 0.35 0.44 0.42 0.38 0.47 0.38 0.30 0.36 0.00 
0.00 0.35 0.31 0.48 0.33 0.00 0.35 0.31 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_hit_candy.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.47 0.33 0.44 0.00 0.52 0.42 0.37 0.40 0.00 
0.00 0.42 0.49 0.43 0.48 0.28 0.36 0.42 0.00 0.00 
0.00 0.56 0.48 0.46 0.44 0.45 0.45 0.28 0.50 0.00 
0.00 0.65 0.44 0.53 0.52 0.44 0.37 0.37 0.56 0.00 
0.00 0.46 0.46 0.58 0.00 0.50 0.45 0.43 0.60 0.00 
0.00 0.32 0.50 0.42 0.48 0.39 0.30 0.40 0.54 0.00 
0.00 0.40 0.37 0.41 0.33 0.45 0.45 0.50 0.61 0.00 
0.00 0.40 0.34 0.43 0.45 0.00 0.42 0.56 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_hit_cow.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.60 0.45 0.60 0.00 0.42 0.31 0.27 0.39 0.00 
0.00 0.87 0.59 0.62 0.45 0.36 0.31 0.29 0.00 0.00 
0.00 0.96 1.06 0.53 0.70 0.61 0.41 0.27 0.28 0.00 
0.00 0.42 0.81 0.82 0.73 0.50 0.36 0.28 0.42 0.00 
0.00 0.88 0.62 0.70 0.00 0.42 0.21 0.29 0.43 0.00 
0.00 0.93 0.98 0.64 0.56 0.46 0.19 0.16 0.33 0.00 
0.00 0.77 0.46 0.43 0.40 0.44 0.34 0.35 0.46 0.00 
0.00 0.63 0.40 0.42 0.39 0.00 0.40 0.40 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_hit_diamond.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.43 0.33 0.44 0.00 0.49 0.45 0.38 0.43 0.00 
0.00 0.35 0.42 0.46 0.46 0.34 0.45 0.42 0.00 0.00 
0.00 0.47 0.39 0.31 0.45 0.42 0.52 0.33 0.47 0.00 
0.00 0.35 0.32 0.57 0.55 0.49 0.37 0.34 0.62 0.00 
0.00 0.49 0.48 0.51 0.00 0.53 0.42 0.39 0.60 0.00 
0.00 0.39 0.63 0.45 0.53 0.34 0.31 0.27 0.54 0.00 
0.00 0.46 0.49 0.41 0.35 0.51 0.50 0.54 0.61 0.00 
0.00 0.50 0.36 0.50 0.56 0.00 0.38 0.56 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_hit_duck.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.33 0.40 0.59 0.00 0.65 0.65 0.67 0.47 0.00 
0.00 0.31 0.51 0.59 0.76 0.90 1.02 0.84 0.00 0.00 
0.00 0.27 0.58 0.70 0.78 0.87 1.11 0.82 0.68 0.00 
0.00 0.49 0.55 0.49 0.78 1.05 0.70 1.08 0.94 0.00 
0.00 0.49 0.42 0.40 0.00 0.74 0.98 0.78 0.66 0.00 
0.00 0.56 0.46 0.46 0.57 0.74 0.61 0.64 0.60 0.00 
0.00 0.37 0.37 0.44 0.45 0.57 0.58 0.59 0.59 0.00 
0.00 0.39 0.36 0.47 0.58 0.00 0.51 0.57 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_hit_egg.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.23 0.26 0.40 0.00 0.30 0.26 0.37 0.38 0.00 
0.00 0.20 0.42 0.49 0.40 0.43 0.50 0.46 0.00 0.00 
0.00 0.34 0.44 0.47 0.45 0.59 0.91 0.53 0.57 0.00 
0.00 0.26 0.52 0.41 0.55 0.79 0.72 0.85 0.72 0.00 
0.00 0.39 0.43 0.62 0.00 0.79 0.60 0.65 0.62 0.00 
0.00 0.60 0.55 0.74 0.70 0.94 0.64 0.59 0.61 0.00 
0.00 0.35 0.49 0.76 0.83 0.39 0.94 0.64 0.67 0.00 
0.00 0.57 0.54 0.47 0.47 0.00 0.48 0.61 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_hit_heart.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.36 0.27 0.50 0.00 0.46 0.31 0.29 0.45 0.00 
0.00 0.33 0.28 0.38 0.46 0.27 0.33 0.35 0.00 0.00 
0.00 0.59 0.42 0.34 0.47 0.43 0.43 0.27 0.52 0.00 
0.00 0.38 0.35 0.65 0.54 0.65 0.37 0.40 0.57 0.00 
0.00 0.41 0.56 0.62 0.00 0.55 0.41 0.39 0.50 0.00 
0.00 0.40 0.43 0.41 0.48 0.45 0.35 0.37 0.57 0.00 
0.00 0.44 0.38 0.46 0.42 0.50 0.44 0.46 0.56 0.00 
0.00 0.49 0.40 0.56 0.58 0.00 0.38 0.56 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_hit_milk.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.42 0.30 0.46 0.00 0.52 0.45 0.32 0.45 0.00 
0.00 0.27 0.35 0.36 0.38 0.32 0.28 0.26 0.00 0.00 
0.00 0.43 0.34 0.28 0.41 0.39 0.39 0.21 0.43 0.00 
0.00 0.45 0.33 0.58 0.54 0.44 0.30 0.32 0.50 0.00 
0.00 0.46 0.43 0.61 0.00 0.54 0.36 0.39 0.52 0.00 
0.00 0.43 0.52 0.37 0.42 0.32 0.31 0.38 0.66 0.00 
0.00 0.43 0.32 0.34 0.27 0.39 0.44 0.48 0.63 0.00 
0.00 0.42 0.37 0.45 0.57 0.00 0.40 0.59 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_hit_monster.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.73 0.38 0.91 0.00 0.49 0.47 0.44 0.40 0.00 
0.00 0.59 1.03 0.52 0.87 0.52 0.46 0.39 0.00 0.00 
0.00 0.45 0.66 1.15 0.45 1.30 0.60 0.62 0.37 0.00 
0.00 0.60 0.57 0.82 1.20 0.79 0.66 0.61 0.62 0.00 
0.00 0.50 0.56 0.53 0.00 0.60 0.52 0.54 0.48 0.00 
0.00 0.58 0.56 0.72 0.54 0.54 0.44 0.42 0.43 0.00 
0.00 0.53 1.17 0.62 0.55 0.54 0.51 0.37 0.44 0.00 
0.00 0.81 0.41 1.03 0.71 0.00 0.34 0.41 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_hit_pig.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.26 0.27 0.57 0.00 0.53 0.56 0.51 0.28 0.00 
0.00 0.24 0.41 0.46 0.60 0.68 0.69 0.79 0.00 0.00 
0.00 0.16 0.34 0.42 0.51 0.64 0.80 0.90 1.03 0.00 
0.00 0.13 0.29 0.37 0.54 0.98 1.05 0.91 0.53 0.00 
0.00 0.38 0.21 0.35 0.00 0.62 0.72 0.95 1.00 0.00 
0.00 0.42 0.43 0.38 0.49 0.53 0.59 0.60 0.59 0.00 
0.00 0.35 0.34 0.40 0.39 0.41 0.44 0.43 0.45 0.00 
0.00 0.32 0.34 0.40 0.47 0.00 0.43 0.52 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_hit_pork.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.55 0.50 0.58 0.00 0.47 0.36 0.23 0.37 0.00 
0.00 0.81 0.58 0.76 0.55 0.48 0.46 0.27 0.00 0.00 
0.00 0.97 0.81 0.71 0.65 0.56 0.46 0.31 0.30 0.00 
0.00 0.87 1.17 0.70 0.90 0.63 0.46 0.38 0.40 0.00 
0.00 0.94 0.42 0.94 0.00 0.55 0.35 0.38 0.47 0.00 
0.00 0.90 1.18 0.75 0.76 0.49 0.38 0.32 0.41 0.00 
0.00 0.60 0.61 0.59 0.50 0.61 0.48 0.38 0.48 0.00 
0.00 0.57 0.54 0.57 0.57 0.00 0.52 0.45 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_hit_rock.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.52 0.23 0.42 0.00 0.42 0.29 0.27 0.47 0.00 
0.00 0.34 0.46 0.38 0.38 0.22 0.29 0.25 0.00 0.00 
0.00 0.48 0.46 0.40 0.46 0.35 0.34 0.27 0.39 0.00 
0.00 0.42 0.27 0.55 0.51 0.49 0.21 0.28 0.49 0.00 
0.00 0.47 0.44 0.51 0.00 0.41 0.39 0.51 0.48 0.00 
0.00 0.45 0.58 0.38 0.41 0.34 0.31 0.41 0.51 0.00 
0.00 0.33 0.36 0.44 0.30 0.55 0.52 0.51 0.53 0.00 
0.00 0.37 0.40 0.49 0.57 0.00 0.44 0.58 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_hit_stone.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.34 0.28 0.54 0.00 0.55 0.60 0.46 0.38 0.00 
0.00 0.41 0.39 0.43 0.63 0.76 0.73 0.66 0.00 0.00 
0.00 0.35 0.42 0.56 0.62 0.62 0.94 0.90 0.85 0.00 
0.00 0.31 0.37 0.42 0.83 1.02 1.02 0.46 0.90 0.00 
0.00 0.43 0.32 0.38 0.00 0.74 0.82 1.05 0.61 0.00 
0.00 0.48 0.51 0.45 0.57 0.67 0.54 0.52 0.54 0.00 
0.00 0.42 0.46 0.40 0.41 0.48 0.46 0.46 0.50 0.00 
0.00 0.36 0.35 0.38 0.37 0.00 0.42 0.48 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_hit_tree.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.44 0.19 0.47 0.00 0.43 0.28 0.28 0.42 0.00 
0.00 0.45 0.51 0.33 0.35 0.25 0.31 0.29 0.00 0.00 
0.00 0.42 0.36 0.31 0.39 0.32 0.32 0.17 0.38 0.00 
0.00 0.38 0.36 0.56 0.52 0.41 0.31 0.37 0.54 0.00 
0.00 0.41 0.50 0.56 0.00 0.46 0.38 0.40 0.50 0.00 
0.00 0.31 0.63 0.41 0.41 0.35 0.28 0.40 0.53 0.00 
0.00 0.41 0.36 0.34 0.36 0.59 0.54 0.60 0.62 0.00 
0.00 0.47 0.46 0.47 0.63 0.00 0.40 0.62 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_hit_wood.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.45 0.31 0.49 0.00 0.47 0.34 0.30 0.41 0.00 
0.00 0.31 0.40 0.36 0.39 0.29 0.32 0.33 0.00 0.00 
0.00 0.44 0.37 0.38 0.41 0.31 0.33 0.22 0.36 0.00 
0.00 0.43 0.33 0.54 0.56 0.46 0.26 0.29 0.53 0.00 
0.00 0.45 0.46 0.57 0.00 0.41 0.51 0.41 0.53 0.00 
0.00 0.37 0.52 0.38 0.48 0.32 0.28 0.30 0.48 0.00 
0.00 0.41 0.28 0.38 0.33 0.47 0.50 0.48 0.56 0.00 
0.00 0.40 0.36 0.42 0.51 0.00 0.38 0.64 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_pick_up_box.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.24 0.80 0.89 0.00 0.24 0.26 0.48 0.11 0.00 
0.00 1.12 1.19 0.94 0.93 0.88 0.51 0.45 0.00 0.00 
0.00 1.24 1.15 0.69 0.80 0.71 0.49 0.43 0.24 0.00 
0.00 1.38 0.63 0.87 0.83 0.65 0.49 0.54 0.31 0.00 
0.00 0.79 0.58 0.53 0.00 0.51 0.46 0.40 0.36 0.00 
0.00 0.90 0.66 0.73 0.79 0.49 0.48 0.47 0.31 0.00 
0.00 0.29 0.38 0.43 0.34 0.30 0.28 0.24 0.14 0.00 
0.00 0.48 0.29 0.34 0.30 0.00 0.09 0.19 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_pick_up_candy.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.51 0.32 0.42 0.00 0.50 0.54 0.52 0.42 0.00 
0.00 0.33 0.41 0.34 0.43 0.44 0.49 0.51 0.00 0.00 
0.00 0.61 0.48 0.36 0.54 0.50 0.44 0.41 0.46 0.00 
0.00 0.47 0.46 0.52 0.55 0.44 0.40 0.46 0.51 0.00 
0.00 0.34 0.42 0.51 0.00 0.50 0.43 0.37 0.36 0.00 
0.00 0.31 0.42 0.40 0.57 0.33 0.33 0.37 0.42 0.00 
0.00 0.20 0.37 0.42 0.41 0.41 0.34 0.34 0.41 0.00 
0.00 0.37 0.42 0.57 0.51 0.00 0.37 0.48 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_pick_up_cow.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.63 0.53 0.62 0.00 0.32 0.35 0.26 0.30 0.00 
0.00 0.95 0.68 0.64 0.46 0.36 0.29 0.30 0.00 0.00 
0.00 1.01 1.07 0.65 0.67 0.67 0.33 0.40 0.30 0.00 
0.00 0.80 1.05 0.88 0.75 0.50 0.36 0.37 0.41 0.00 
0.00 0.81 0.62 0.73 0.00 0.40 0.29 0.25 0.21 0.00 
0.00 0.92 1.01 0.75 0.59 0.43 0.28 0.23 0.22 0.00 
0.00 0.58 0.41 0.47 0.29 0.33 0.29 0.28 0.20 0.00 
0.00 0.53 0.39 0.42 0.39 0.00 0.12 0.27 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_pick_up_diamond.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.41 0.29 0.44 0.00 0.59 0.59 0.43 0.41 0.00 
0.00 0.32 0.35 0.43 0.46 0.38 0.56 0.52 0.00 0.00 
0.00 0.41 0.44 0.36 0.67 0.51 0.52 0.42 0.45 0.00 
0.00 0.36 0.45 0.65 0.64 0.53 0.42 0.48 0.56 0.00 
0.00 0.31 0.36 0.49 0.00 0.53 0.43 0.33 0.35 0.00 
0.00 0.44 0.52 0.42 0.68 0.43 0.33 0.30 0.34 0.00 
0.00 0.29 0.44 0.51 0.43 0.49 0.37 0.36 0.37 0.00 
0.00 0.44 0.39 0.55 0.57 0.00 0.32 0.51 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_pick_up_duck.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.48 0.45 0.69 0.00 0.84 0.94 0.68 0.52 0.00 
0.00 0.35 0.53 0.56 0.72 0.85 0.84 0.84 0.00 0.00 
0.00 0.47 0.75 0.74 0.83 0.93 1.12 0.82 0.67 0.00 
0.00 0.56 0.71 0.55 0.95 1.18 0.71 1.14 0.72 0.00 
0.00 0.46 0.35 0.31 0.00 0.90 0.86 0.75 0.62 0.00 
0.00 0.50 0.44 0.63 0.67 0.78 0.79 0.72 0.74 0.00 
0.00 0.25 0.34 0.41 0.42 0.50 0.54 0.62 0.59 0.00 
0.00 0.30 0.35 0.46 0.50 0.00 0.45 0.64 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_pick_up_egg.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.31 0.21 0.32 0.00 0.40 0.37 0.29 0.24 0.00 
0.00 0.15 0.28 0.27 0.18 0.27 0.30 0.30 0.00 0.00 
0.00 0.36 0.41 0.36 0.43 0.48 0.60 0.40 0.35 0.00 
0.00 0.37 0.55 0.39 0.39 0.67 0.68 0.71 0.53 0.00 
0.00 0.37 0.44 0.60 0.00 0.69 0.50 0.51 0.40 0.00 
0.00 0.61 0.61 0.75 0.75 0.93 0.76 0.64 0.37 0.00 
0.00 0.33 0.58 0.66 0.78 0.50 0.82 0.58 0.46 0.00 
0.00 0.51 0.56 0.49 0.54 0.00 0.63 0.64 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_pick_up_heart.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.35 0.31 0.63 0.00 0.55 0.53 0.46 0.36 0.00 
0.00 0.22 0.10 0.38 0.43 0.38 0.48 0.45 0.00 0.00 
0.00 0.57 0.29 0.26 0.53 0.40 0.42 0.35 0.46 0.00 
0.00 0.34 0.32 0.61 0.54 0.51 0.43 0.46 0.44 0.00 
0.00 0.27 0.40 0.57 0.00 0.52 0.37 0.41 0.36 0.00 
0.00 0.35 0.36 0.38 0.62 0.46 0.29 0.36 0.42 0.00 
0.00 0.26 0.36 0.44 0.41 0.49 0.35 0.39 0.45 0.00 
0.00 0.43 0.38 0.64 0.67 0.00 0.37 0.60 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_pick_up_milk.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.37 0.29 0.46 0.00 0.51 0.61 0.41 0.41 0.00 
0.00 0.26 0.34 0.31 0.34 0.38 0.36 0.36 0.00 0.00 
0.00 0.39 0.42 0.33 0.68 0.41 0.37 0.35 0.39 0.00 
0.00 0.34 0.40 0.66 0.63 0.48 0.42 0.50 0.44 0.00 
0.00 0.36 0.42 0.63 0.00 0.56 0.42 0.34 0.33 0.00 
0.00 0.45 0.51 0.41 0.64 0.43 0.29 0.32 0.40 0.00 
0.00 0.20 0.38 0.46 0.39 0.46 0.37 0.33 0.37 0.00 
0.00 0.45 0.43 0.59 0.62 0.00 0.36 0.55 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_pick_up_monster.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.78 0.64 1.00 0.00 0.66 0.65 0.57 0.45 0.00 
0.00 0.81 0.84 0.67 0.84 0.73 0.60 0.65 0.00 0.00 
0.00 0.59 0.84 0.85 0.61 1.14 0.73 0.88 0.45 0.00 
0.00 0.66 0.65 0.99 0.94 0.97 0.78 0.83 0.58 0.00 
0.00 0.53 0.62 0.64 0.00 0.80 0.69 0.70 0.56 0.00 
0.00 0.69 0.74 0.82 0.69 0.79 0.72 0.70 0.58 0.00 
0.00 0.52 1.18 0.76 0.71 0.74 0.70 0.58 0.50 0.00 
0.00 0.86 0.57 1.09 0.88 0.00 0.28 0.52 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_pick_up_pig.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.30 0.33 0.54 0.00 0.55 0.60 0.52 0.31 0.00 
0.00 0.37 0.46 0.37 0.43 0.54 0.75 0.78 0.00 0.00 
0.00 0.41 0.53 0.43 0.65 0.69 0.81 1.12 1.14 0.00 
0.00 0.32 0.43 0.52 0.81 0.75 0.93 0.86 0.47 0.00 
0.00 0.37 0.26 0.27 0.00 0.70 0.81 0.79 0.83 0.00 
0.00 0.41 0.50 0.44 0.60 0.58 0.77 0.69 0.66 0.00 
0.00 0.26 0.40 0.51 0.40 0.46 0.58 0.60 0.49 0.00 
0.00 0.25 0.25 0.46 0.42 0.00 0.43 0.60 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_pick_up_pork.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.57 0.56 0.68 0.00 0.39 0.36 0.18 0.33 0.00 
0.00 0.73 0.57 0.70 0.48 0.41 0.38 0.24 0.00 0.00 
0.00 1.03 0.96 0.84 0.62 0.56 0.37 0.30 0.33 0.00 
0.00 0.89 1.04 0.75 0.89 0.64 0.40 0.35 0.43 0.00 
0.00 0.83 0.47 0.90 0.00 0.57 0.32 0.27 0.24 0.00 
0.00 1.08 1.03 0.83 0.67 0.49 0.31 0.25 0.26 0.00 
0.00 0.58 0.63 0.64 0.43 0.48 0.35 0.24 0.29 0.00 
0.00 0.55 0.48 0.55 0.46 0.00 0.24 0.35 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_pick_up_rock.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.53 0.22 0.39 0.00 0.46 0.44 0.33 0.34 0.00 
0.00 0.37 0.30 0.34 0.31 0.32 0.42 0.37 0.00 0.00 
0.00 0.42 0.39 0.38 0.64 0.50 0.44 0.43 0.38 0.00 
0.00 0.37 0.34 0.61 0.69 0.56 0.43 0.52 0.46 0.00 
0.00 0.37 0.37 0.46 0.00 0.50 0.37 0.46 0.35 0.00 
0.00 0.43 0.50 0.45 0.57 0.45 0.33 0.37 0.32 0.00 
0.00 0.20 0.35 0.55 0.51 0.62 0.45 0.39 0.40 0.00 
0.00 0.42 0.35 0.55 0.55 0.00 0.39 0.57 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_pick_up_stone.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.45 0.37 0.56 0.00 0.66 0.75 0.51 0.38 0.00 
0.00 0.38 0.47 0.43 0.57 0.68 0.75 0.67 0.00 0.00 
0.00 0.47 0.57 0.61 0.72 0.75 0.86 0.95 0.74 0.00 
0.00 0.38 0.49 0.48 0.88 0.94 0.97 0.57 0.84 0.00 
0.00 0.38 0.25 0.30 0.00 0.78 0.96 1.03 0.62 0.00 
0.00 0.39 0.42 0.46 0.56 0.58 0.76 0.66 0.60 0.00 
0.00 0.16 0.32 0.40 0.33 0.37 0.48 0.53 0.44 0.00 
0.00 0.36 0.25 0.41 0.25 0.00 0.40 0.56 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_pick_up_tree.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.46 0.26 0.46 0.00 0.47 0.44 0.40 0.38 0.00 
0.00 0.23 0.43 0.37 0.31 0.38 0.47 0.43 0.00 0.00 
0.00 0.57 0.34 0.34 0.56 0.54 0.45 0.37 0.38 0.00 
0.00 0.49 0.41 0.68 0.68 0.65 0.44 0.55 0.52 0.00 
0.00 0.42 0.45 0.60 0.00 0.56 0.41 0.41 0.36 0.00 
0.00 0.31 0.49 0.43 0.51 0.49 0.35 0.35 0.35 0.00 
0.00 0.30 0.30 0.43 0.47 0.55 0.42 0.36 0.39 0.00 
0.00 0.48 0.40 0.53 0.60 0.00 0.30 0.53 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_pick_up_wood.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.47 0.23 0.46 0.00 0.44 0.45 0.36 0.35 0.00 
0.00 0.34 0.29 0.30 0.28 0.33 0.43 0.40 0.00 0.00 
0.00 0.41 0.31 0.37 0.59 0.48 0.43 0.40 0.40 0.00 
0.00 0.34 0.34 0.53 0.62 0.48 0.41 0.57 0.48 0.00 
0.00 0.34 0.37 0.49 0.00 0.49 0.44 0.36 0.37 0.00 
0.00 0.45 0.42 0.39 0.56 0.38 0.35 0.31 0.34 0.00 
0.00 0.23 0.38 0.45 0.44 0.42 0.39 0.35 0.37 0.00 
0.00 0.48 0.30 0.47 0.53 0.00 0.28 0.48 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_visit_box.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.28 0.89 0.82 0.00 0.06 0.06 0.23 0.31 0.00 
0.00 1.32 1.35 1.12 0.64 0.43 0.23 0.25 0.00 0.00 
0.00 1.04 1.12 0.77 0.64 0.43 0.34 0.29 0.32 0.00 
0.00 1.26 0.74 0.87 0.54 0.41 0.31 0.35 0.38 0.00 
0.00 0.59 0.46 0.47 0.00 0.27 0.27 0.23 0.27 0.00 
0.00 0.49 0.31 0.43 0.47 0.32 0.20 0.17 0.20 0.00 
0.00 0.13 0.21 0.23 0.25 0.27 0.13 0.16 0.32 0.00 
0.00 0.26 0.39 0.36 0.38 0.00 0.08 0.20 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_visit_candy.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.45 0.39 0.50 0.00 0.57 0.56 0.58 0.42 0.00 
0.00 0.36 0.34 0.54 0.56 0.44 0.54 0.53 0.00 0.00 
0.00 0.62 0.57 0.49 0.45 0.54 0.57 0.41 0.58 0.00 
0.00 0.63 0.58 0.60 0.60 0.56 0.45 0.49 0.58 0.00 
0.00 0.47 0.45 0.61 0.00 0.41 0.47 0.47 0.56 0.00 
0.00 0.38 0.55 0.49 0.53 0.49 0.37 0.40 0.50 0.00 
0.00 0.35 0.37 0.48 0.38 0.53 0.43 0.45 0.65 0.00 
0.00 0.36 0.27 0.52 0.60 0.00 0.39 0.49 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_visit_cow.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.54 0.48 0.42 0.00 0.18 0.22 0.31 0.38 0.00 
0.00 0.86 0.63 0.64 0.53 0.46 0.28 0.25 0.00 0.00 
0.00 1.05 0.80 0.59 0.63 0.52 0.24 0.26 0.31 0.00 
0.00 0.60 0.99 0.81 0.64 0.50 0.35 0.28 0.38 0.00 
0.00 0.92 0.78 0.92 0.00 0.28 0.24 0.34 0.29 0.00 
0.00 0.81 0.87 0.62 0.51 0.35 0.19 0.12 0.25 0.00 
0.00 0.60 0.39 0.43 0.35 0.39 0.28 0.28 0.45 0.00 
0.00 0.55 0.32 0.44 0.60 0.00 0.18 0.35 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_visit_diamond.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.38 0.27 0.34 0.00 0.58 0.58 0.51 0.46 0.00 
0.00 0.22 0.21 0.49 0.60 0.56 0.50 0.49 0.00 0.00 
0.00 0.48 0.41 0.50 0.58 0.48 0.53 0.34 0.63 0.00 
0.00 0.29 0.39 0.61 0.67 0.58 0.50 0.43 0.59 0.00 
0.00 0.45 0.33 0.49 0.00 0.41 0.41 0.48 0.55 0.00 
0.00 0.43 0.56 0.44 0.61 0.44 0.34 0.27 0.46 0.00 
0.00 0.38 0.50 0.57 0.39 0.50 0.41 0.39 0.57 0.00 
0.00 0.41 0.28 0.54 0.70 0.00 0.32 0.49 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_visit_duck.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.43 0.47 0.62 0.00 0.86 0.92 0.72 0.57 0.00 
0.00 0.34 0.37 0.52 0.72 0.79 1.00 0.90 0.00 0.00 
0.00 0.50 0.60 0.76 0.96 0.77 1.17 0.85 0.93 0.00 
0.00 0.44 0.60 0.48 0.78 1.18 0.63 1.01 0.97 0.00 
0.00 0.49 0.43 0.41 0.00 0.73 0.87 0.81 0.62 0.00 
0.00 0.46 0.35 0.56 0.75 0.71 0.59 0.60 0.52 0.00 
0.00 0.29 0.30 0.42 0.44 0.50 0.48 0.52 0.53 0.00 
0.00 0.32 0.22 0.34 0.51 0.00 0.34 0.54 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_visit_egg.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.34 0.31 0.34 0.00 0.47 0.42 0.56 0.34 0.00 
0.00 0.20 0.30 0.51 0.40 0.49 0.55 0.60 0.00 0.00 
0.00 0.53 0.46 0.53 0.51 0.81 0.92 0.70 0.66 0.00 
0.00 0.31 0.49 0.46 0.57 0.80 0.76 0.76 0.69 0.00 
0.00 0.39 0.48 0.66 0.00 0.64 0.54 0.51 0.48 0.00 
0.00 0.59 0.55 0.75 0.72 1.03 0.75 0.60 0.62 0.00 
0.00 0.35 0.55 0.68 0.85 0.43 0.86 0.67 0.74 0.00 
0.00 0.53 0.46 0.44 0.55 0.00 0.33 0.54 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_visit_heart.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.17 0.24 0.51 0.00 0.61 0.60 0.52 0.43 0.00 
0.00 0.40 0.33 0.62 0.58 0.57 0.51 0.46 0.00 0.00 
0.00 0.57 0.62 0.45 0.56 0.65 0.51 0.39 0.52 0.00 
0.00 0.36 0.60 0.68 0.69 0.68 0.59 0.52 0.55 0.00 
0.00 0.41 0.42 0.62 0.00 0.38 0.51 0.49 0.49 0.00 
0.00 0.46 0.53 0.49 0.70 0.49 0.34 0.29 0.49 0.00 
0.00 0.31 0.35 0.46 0.38 0.47 0.36 0.39 0.63 0.00 
0.00 0.38 0.29 0.59 0.72 0.00 0.40 0.49 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_visit_milk.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.14 0.28 0.37 0.00 0.50 0.54 0.50 0.46 0.00 
0.00 0.26 0.32 0.48 0.52 0.53 0.36 0.52 0.00 0.00 
0.00 0.50 0.34 0.41 0.51 0.47 0.41 0.33 0.58 0.00 
0.00 0.34 0.42 0.65 0.59 0.51 0.46 0.44 0.52 0.00 
0.00 0.43 0.47 0.76 0.00 0.33 0.47 0.41 0.50 0.00 
0.00 0.51 0.68 0.38 0.65 0.46 0.41 0.30 0.42 0.00 
0.00 0.31 0.40 0.46 0.31 0.46 0.41 0.35 0.56 0.00 
0.00 0.53 0.38 0.56 0.74 0.00 0.44 0.46 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_visit_monster.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.82 0.59 0.97 0.00 0.29 0.22 0.43 0.44 0.00 
0.00 0.85 1.06 0.54 0.82 0.57 0.42 0.26 0.00 0.00 
0.00 0.56 0.82 0.99 0.54 1.07 0.54 0.48 0.45 0.00 
0.00 0.66 0.64 0.85 1.05 0.70 0.60 0.60 0.56 0.00 
0.00 0.51 0.50 0.57 0.00 0.62 0.48 0.52 0.41 0.00 
0.00 0.58 0.48 0.71 0.70 0.55 0.52 0.38 0.33 0.00 
0.00 0.52 0.79 0.66 0.53 0.51 0.49 0.35 0.37 0.00 
0.00 0.67 0.60 1.05 0.85 0.00 0.12 0.29 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_visit_pig.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.35 0.36 0.60 0.00 0.60 0.65 0.57 0.40 0.00 
0.00 0.18 0.21 0.37 0.50 0.58 0.78 0.93 0.00 0.00 
0.00 0.37 0.28 0.45 0.64 0.68 0.80 1.19 1.29 0.00 
0.00 0.16 0.33 0.45 0.64 0.91 1.14 0.96 0.56 0.00 
0.00 0.39 0.30 0.33 0.00 0.66 0.85 0.83 0.84 0.00 
0.00 0.33 0.21 0.38 0.59 0.57 0.51 0.48 0.60 0.00 
0.00 0.22 0.23 0.35 0.32 0.35 0.31 0.40 0.49 0.00 
0.00 0.17 0.20 0.27 0.47 0.00 0.16 0.34 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_visit_pork.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.51 0.61 0.53 0.00 0.27 0.26 0.26 0.37 0.00 
0.00 0.75 0.69 0.74 0.56 0.49 0.34 0.24 0.00 0.00 
0.00 1.09 0.95 0.78 0.51 0.51 0.37 0.30 0.40 0.00 
0.00 0.94 1.14 0.74 0.75 0.59 0.38 0.39 0.45 0.00 
0.00 0.90 0.54 0.90 0.00 0.52 0.39 0.46 0.40 0.00 
0.00 0.85 0.92 0.70 0.71 0.65 0.44 0.33 0.32 0.00 
0.00 0.60 0.64 0.68 0.52 0.60 0.48 0.39 0.50 0.00 
0.00 0.56 0.59 0.64 0.70 0.00 0.28 0.40 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_visit_rock.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.37 0.19 0.29 0.00 0.38 0.35 0.32 0.55 0.00 
0.00 0.21 0.14 0.45 0.41 0.38 0.36 0.33 0.00 0.00 
0.00 0.54 0.26 0.32 0.50 0.56 0.42 0.34 0.63 0.00 
0.00 0.36 0.34 0.64 0.55 0.51 0.44 0.43 0.62 0.00 
0.00 0.46 0.39 0.53 0.00 0.26 0.38 0.47 0.45 0.00 
0.00 0.45 0.48 0.34 0.44 0.39 0.33 0.33 0.42 0.00 
0.00 0.25 0.33 0.55 0.37 0.50 0.36 0.46 0.61 0.00 
0.00 0.34 0.25 0.52 0.67 0.00 0.24 0.52 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_visit_stone.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.50 0.35 0.62 0.00 0.68 0.69 0.53 0.51 0.00 
0.00 0.40 0.25 0.42 0.58 0.76 0.81 0.78 0.00 0.00 
0.00 0.44 0.48 0.65 0.78 0.73 0.91 1.00 0.86 0.00 
0.00 0.33 0.42 0.42 0.77 1.17 1.08 0.49 0.77 0.00 
0.00 0.43 0.30 0.39 0.00 0.71 0.80 0.96 0.76 0.00 
0.00 0.46 0.27 0.45 0.62 0.66 0.57 0.52 0.51 0.00 
0.00 0.36 0.30 0.40 0.35 0.42 0.40 0.47 0.44 0.00 
0.00 0.29 0.25 0.27 0.42 0.00 0.27 0.33 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_visit_tree.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.38 0.27 0.38 0.00 0.43 0.40 0.38 0.50 0.00 
0.00 0.39 0.46 0.47 0.42 0.46 0.41 0.51 0.00 0.00 
0.00 0.62 0.42 0.43 0.52 0.56 0.45 0.33 0.58 0.00 
0.00 0.53 0.46 0.65 0.67 0.50 0.46 0.44 0.62 0.00 
0.00 0.46 0.32 0.53 0.00 0.33 0.38 0.44 0.43 0.00 
0.00 0.39 0.49 0.35 0.50 0.45 0.27 0.21 0.35 0.00 
0.00 0.36 0.33 0.47 0.39 0.55 0.33 0.30 0.55 0.00 
0.00 0.42 0.31 0.45 0.75 0.00 0.32 0.47 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 


==> figures/value/conv8/02_visit_wood.csv <==
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.42 0.30 0.29 0.00 0.42 0.48 0.46 0.50 0.00 
0.00 0.25 0.16 0.41 0.40 0.46 0.42 0.45 0.00 0.00 
0.00 0.52 0.21 0.31 0.49 0.51 0.43 0.33 0.55 0.00 
0.00 0.35 0.38 0.55 0.51 0.56 0.45 0.47 0.59 0.00 
0.00 0.39 0.39 0.64 0.00 0.31 0.42 0.47 0.59 0.00 
0.00 0.42 0.50 0.36 0.47 0.42 0.35 0.24 0.42 0.00 
0.00 0.34 0.32 0.44 0.33 0.48 0.40 0.32 0.57 0.00 
0.00 0.42 0.24 0.41 0.64 0.00 0.30 0.53 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 

